Cross-Modal Purification and Fusion for Small-Object RGB-D Transmission-Line Defect Detection

Transmission line defect detection remains challenging for automated UAV inspection due to the dominance of small-scale defects, complex backgrounds, and illumination variations. Existing RGB-based detectors, despite recent progress, struggle to distinguish geometrically subtle defects from visually similar background structures under limited chromatic contrast. This paper proposes CMAFNet, a Cross-Modal Alignment and Fusion Network that integrates RGB appearance and depth geometry through a principled purify-then-fuse paradigm. CMAFNet consists of a Semantic Recomposition Module that performs dictionary-based feature purification via a learned codebook to suppress modality-specific noise while preserving defect-discriminative information, and a Contextual Semantic Integration Framework that captures global spatial dependencies using partial-channel attention to enhance structural semantic reasoning. Position-wise normalization within the purification stage enforces explicit reconstruction-driven cross-modal alignment, ensuring statistical compatibility between heterogeneous features prior to fusion. Extensive experiments on the TLRGBD benchmark, where 94.5% of instances are small objects, demonstrate that CMAFNet achieves 32.2% mAP@50 and 12.5% APs, outperforming the strongest baseline by 9.8 and 4.0 percentage points, respectively. A lightweight variant reaches 24.8% mAP50 at 228 FPS with only 4.9M parameters, surpassing all YOLO-based detectors while matching transformer-based methods at substantially lower computational cost.

==> better.json <==
{
  "config": {
    "options": {
      "exportNotes": false,
      "exportFileData": false,
      "useJournalAbbreviation": false,
      "includeAnnotations": false,
      "cache": true
    },
    "preferences": {
      "ascii": "",
      "asciiBibLaTeX": false,
      "asciiBibTeX": true,
      "autoAbbrev": false,
      "autoExport": "immediate",
      "autoExportDelay": 5,
      "autoExportIdleWait": 10,
      "autoExportPathReplaceDiacritics": false,
      "autoExportPathReplaceDirSep": "-",
      "autoExportPathReplaceSpace": " ",
      "automaticTags": true,
      "autoPinDelay": 0,
      "auxImport": false,
      "baseAttachmentPath": "D:\\Zotero-Link",
      "biblatexExtendedDateFormat": true,
      "biblatexExtendedNameFormat": true,
      "biblatexExtractEprint": true,
      "biblatexUsePrefix": true,
      "bibtexEditionOrdinal": false,
      "bibtexParticleNoOp": false,
      "bibtexURL": "off",
      "cache": true,
      "cacheDelete": false,
      "charmap": "",
      "chinese": false,
      "chineseSplitName": true,
      "citeCommand": "cite",
      "citekeyCaseInsensitive": true,
      "citekeyFold": true,
      "citekeyFormat": "auth.lower + shorttitle(3, 3) + year",
      "citekeyFormatEditing": "auth.lower + shorttitle(3, 3) + year",
      "citekeySearch": true,
      "citekeyUnsafeChars": "\\\"#%'(),={}~",
      "csquotes": "",
      "DOIandURL": "both",
      "exportBibTeXStrings": "off",
      "exportBraceProtection": true,
      "exportSort": "citekey",
      "exportTitleCase": true,
      "extraMergeCitekeys": false,
      "extraMergeCSL": false,
      "extraMergeTeX": false,
      "git": "config",
      "import": true,
      "importBibTeXStrings": true,
      "importCaseProtection": "as-needed",
      "importCitationKey": true,
      "importDetectURLs": true,
      "importExtra": true,
      "importJabRefAbbreviations": true,
      "importJabRefStrings": true,
      "importNoteToExtra": "",
      "importPlaceEvent": "inproceedings,conference,presentation,talk",
      "importSentenceCase": "on+guess",
      "importSentenceCaseQuoted": true,
      "importUnknownTexCommand": "ignore",
      "itemObserverDelay": 5,
      "jabrefFormat": 0,
      "japanese": false,
      "keyConflictPolicy": "keep",
      "keyScope": "library",
      "language": "langid",
      "logEvents": true,
      "mapMath": "",
      "mapText": "",
      "packages": "",
      "parseParticles": true,
      "patchDates": "dateadded=dateAdded, date-added=dateAdded, datemodified=dateModified, date-modified=dateModified",
      "platform": "win",
      "postscript": "",
      "postscriptOverride": "",
      "preferencesOverride": "",
      "qualityReport": false,
      "quickCopyEta": "",
      "quickCopyMode": "latex",
      "quickCopyOrgMode": "zotero",
      "quickCopyPandocBrackets": false,
      "quickCopySelectLink": "zotero",
      "rawImports": false,
      "rawLaTag": "#LaTeX",
      "relativeFilePaths": false,
      "scrubDatabase": false,
      "separatorList": "and",
      "separatorNames": "and",
      "skipFields": "doi",
      "skipWords": "a,ab,aboard,about,above,across,after,against,al,along,amid,among,an,and,anti,around,as,at,before,behind,below,beneath,beside,besides,between,beyond,but,by,d,da,das,de,del,dell,dello,dei,degli,della,dell,delle,dem,den,der,des,despite,die,do,down,du,during,ein,eine,einem,einen,einer,eines,el,en,et,except,for,from,gli,i,il,in,inside,into,is,l,la,las,le,les,like,lo,los,near,nor,of,off,on,onto,or,over,past,per,plus,round,save,since,so,some,sur,than,the,through,to,toward,towards,un,una,unas,under,underneath,une,unlike,uno,unos,until,up,upon,versus,via,von,while,with,within,without,yet,zu,zum",
      "startupProgress": "popup",
      "strings": "",
      "stringsOverride": "",
      "testing": false,
      "verbatimFields": "url,doi,file,pdf,ids,eprint,/^verb[a-z]$/,groups,/^citeulike-linkout-[0-9]+$/, /^bdsk-url-[0-9]+$/, keywords",
      "warnBulkModify": 10,
      "warnTitleCased": false
    }
  }
}

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



